Weighted-norm preconditioners for a multi-layer tide model

We derive a linearized rotating shallow water system modeling tides, which can be discretized by mixed finite elements. Unlike previous models, this model allows for multiple layers stratified by density. Like the single-layer case~\cite{kirby2021preconditioning} a weighted-norm preconditioner gives a (nearly) parameter-robust method for solving the resulting linear system at each time step, but the all-to-all coupling between the layers in the model poses a significant challenge to efficiency. Neglecting the inter-layer coupling gives a preconditioner that degrades rapidly as the number of layers increases. By a careful analysis of the matrix that couples the layers, we derive a robust method that requires solving a reformulated system that only involves coupling between adjacent layers. Numerical results obtained using Firedrake confirm the theory.

==> layers_vs_its_2.csv <==
Nlayers,fs_riesz_ilu,fs_riesz_lu,fs_riesz_noA_ilu,fs_riesz_noA_lu,ilu
2,21,14,55,46,34
5,21,14,50,45,34
10,21,14,50,45,34
15,21,14,51,46,34
20,21,14,51,47,34


==> rt_ilu_cfl.csv <==
N,0.5,1.0,2.0,4.0,20.0
4,8,13,17,20,29
8,9,16,27,41,58
16,9,17,32,56,136
32,9,17,34,66,244
64,9,17,34,66,342


==> rt_ilu_fr.csv <==
N,0.1,0.5,1.0,3.0
4,5,8,13,18
8,5,9,16,34
16,5,9,17,46
32,5,9,17,49
64,5,9,17,49


==> rt_noA_ilu_cfl.csv <==
N,0.5,1.0,2.0,4.0,20.0
4,15,24,41,67,129
8,17,26,46,80,184
16,17,27,47,84,253
32,18,28,49,87,317
64,18,29,50,90,379


==> rt_noA_ilu_fr.csv <==
N,0.1,0.5,1.0,3.0
4,8,17,24,49
8,8,17,26,53
16,9,18,27,55
32,9,18,28,57
64,9,19,29,61


==> rt_noA_lu_cfl.csv <==
N,0.5,1.0,2.0,4.0,20.0
4,15,22,31,38,45
8,16,26,40,52,71
16,16,26,43,63,96
32,16,27,44,71,125
64,17,27,45,76,155


==> rt_noA_lu_fr.csv <==
N,0.1,0.5,1.0,3.0
4,7,16,22,32
8,7,17,26,41
16,7,17,26,45
32,7,17,27,49
64,7,17,27,53


==> rt_wtd_nrm_ilu_cfl.csv <==
N,0.5,1.0,2.0,4.0,20.0
4,11,14,18,22,51
8,11,14,18,25,58
16,11,14,20,29,57
32,12,15,21,34,67
64,12,15,21,36,78


==> rt_wtd_nrm_ilu_fr.csv <==
N,0.1,0.5,1.0,3.0
4,8,11,14,18
8,8,12,14,20
16,8,12,14,24
32,8,13,15,25
64,9,13,15,25


==> rt_wtd_nrm_lu_cfl.csv <==
N,0.5,1.0,2.0,4.0,20.0
4,10,11,12,13,14
8,11,12,12,14,15
16,11,12,13,13,15
32,11,13,13,13,15
64,11,13,14,14,15


==> rt_wtd_nrm_lu_fr.csv <==
N,0.1,0.5,1.0,3.0
4,7,10,11,12
8,7,11,12,12
16,7,11,12,12
32,7,12,13,12
64,8,12,13,13

